On mean decomposition for summarizing conditional distributions

We propose a summary measure defined as the expected value of a random variable over disjoint subsets of its support that are specified by a given grid of proportions, and consider its use in a regression modeling framework. The obtained regression coefficients provide information about the effect of a set of given covariates on the variable's expectation in each specified subset. We derive asymptotic properties for a general estimation approach that are based on those of the chosen quantile function estimator for the underlying probability distribution. A bound on the variance of this general estimator is also provided, which relates its precision to the given grid of proportions and that of the quantile function estimator, as shown in a simulation example. We illustrate the use of our method and its advantages in two real data applications, where we show its potential for solving resource-allocation and intervention-evaluation problems.

==> figures/CoMorbplot_data.txt <==
"0.01 - 0.1" "1" "0.0977368763750091" "0.116747186208765" "0.13575749604252"
"0.01 - 0.1" "2" "0.157652097611768" "0.177938810032275" "0.198225522452782"
"0.1 - 0.2" "1" "0.0337319481759207" "0.140466609015115" "0.247201269854309"
"0.1 - 0.2" "2" "0.159382698427964" "0.271636530983066" "0.383890363538167"
"0.2 - 0.3" "1" "0.0865967064558933" "0.179400443095316" "0.272204179734739"
"0.2 - 0.3" "2" "0.227526484784293" "0.324942342554933" "0.422358200325573"
"0.3 - 0.4" "1" "0.202731811546558" "0.289953250807715" "0.377174690068872"
"0.3 - 0.4" "2" "0.341463534383407" "0.428763972105668" "0.516064409827929"
"0.4 - 0.5" "1" "0.188678249173305" "0.300698813757062" "0.41271937834082"
"0.4 - 0.5" "2" "0.381761160528376" "0.487958980683174" "0.594156800837973"
"0.5 - 0.6" "1" "-0.160553753058546" "0.0681321161593264" "0.296817985377199"
"0.5 - 0.6" "2" "0.217479407796379" "0.459025744197139" "0.700572080597898"
"0.6 - 0.7" "1" "-0.0461895879587633" "0.253199734478207" "0.552589056915177"
"0.6 - 0.7" "2" "0.386123418501849" "0.686561319051864" "0.986999219601879"
"0.7 - 0.8" "1" "-0.284630613935535" "0.212272855054856" "0.709176324045248"
"0.7 - 0.8" "2" "0.298123067686778" "0.839610515443459" "1.38109796320014"
"0.8 - 0.9" "1" "-0.297439267388127" "0.799082968196181" "1.89560520378049"
"0.8 - 0.9" "2" "0.596373801774986" "1.7708736209001" "2.94537344002522"
"0.9 - 0.99" "1" "3.89706403110624" "7.38012689715349" "10.8631897632007"
"0.9 - 0.99" "2" "5.63896099271535" "9.23885945063652" "12.8387579085577"


==> figures/grid1.plot.txt <==
"0 - 0.1" "1" "0.0414458215344218" "0.119328705987169" "0.197211590439915"
"0 - 0.1" "2" "0.012568546866726" "0.0927083367481827" "0.172848126629639"
"0 - 0.1" "3" "0.074062678908835" "0.156712963783907" "0.239363248658978"
"0 - 0.1" "4" "0.0989807950729286" "0.182291667722166" "0.265602540371403"
"0.1 - 0.2" "1" "0.0326073546192275" "0.128621264818399" "0.22463517501757"
"0.1 - 0.2" "2" "0.022811514807191" "0.120877004005475" "0.21894249320376"
"0.1 - 0.2" "3" "0.1520534014834" "0.256420541001738" "0.360787680520075"
"0.1 - 0.2" "4" "0.152767088293434" "0.256939140163733" "0.361111192034033"
"0.2 - 0.3" "1" "0.0916015771324807" "0.175423035976935" "0.25924449482139"
"0.2 - 0.3" "2" "0.137160805698834" "0.226138669829826" "0.315116533960819"
"0.2 - 0.3" "3" "0.243115894998791" "0.334749538983057" "0.426383182967323"
"0.2 - 0.3" "4" "0.249406498148808" "0.342658462707468" "0.435910427266128"
"0.3 - 0.4" "1" "0.207048478910089" "0.290951334687208" "0.374854190464326"
"0.3 - 0.4" "2" "0.291092853306462" "0.376793028062772" "0.462493202819082"
"0.3 - 0.4" "3" "0.364522963610106" "0.453859722978006" "0.543196482345906"
"0.3 - 0.4" "4" "0.379315682712161" "0.468564960860176" "0.557814239008191"
"0.4 - 0.5" "1" "0.198210750056473" "0.305453618483043" "0.412696486909614"
"0.4 - 0.5" "2" "0.319757679628244" "0.428232767693948" "0.536707855759652"
"0.4 - 0.5" "3" "0.408532197432527" "0.520421855857714" "0.6323115142829"
"0.4 - 0.5" "4" "0.438489526825018" "0.552677456075914" "0.66686538532681"
"0.5 - 0.7" "1" "0.00611982960202828" "0.120657351776644" "0.23519487395126"
"0.5 - 0.7" "2" "0.385196216580019" "0.506765508304147" "0.628334800028275"
"0.5 - 0.7" "3" "0.53035079093076" "0.659365944640834" "0.788381098350909"
"0.5 - 0.7" "4" "0.556839642196197" "0.683273064700109" "0.809706487204021"
"0.7 - 1" "1" "2.5752259794209" "3.19603149961051" "3.81683701980011"
"0.7 - 1" "2" "3.93971262956585" "4.57806001001507" "5.21640739046429"
"0.7 - 1" "3" "5.07118829112852" "5.72374345487483" "6.37629861862114"
"0.7 - 1" "4" "3.16266512753153" "3.82074977842082" "4.4788344293101"


==> figures/grid2.plot.txt <==
"0 - 0.1" "1" "0.0414458215344218" "0.119328705987169" "0.197211590439915"
"0 - 0.1" "2" "0.012568546866726" "0.0927083367481827" "0.172848126629639"
"0 - 0.1" "3" "0.074062678908835" "0.156712963783907" "0.239363248658978"
"0 - 0.1" "4" "0.0989807950729286" "0.182291667722166" "0.265602540371403"
"0.1 - 0.2" "1" "0.0326073546192275" "0.128621264818399" "0.22463517501757"
"0.1 - 0.2" "2" "0.022811514807191" "0.120877004005475" "0.21894249320376"
"0.1 - 0.2" "3" "0.1520534014834" "0.256420541001738" "0.360787680520075"
"0.1 - 0.2" "4" "0.152767088293434" "0.256939140163733" "0.361111192034033"
"0.2 - 0.3" "1" "0.0916015771324806" "0.175423035976935" "0.25924449482139"
"0.2 - 0.3" "2" "0.137160805698834" "0.226138669829826" "0.315116533960819"
"0.2 - 0.3" "3" "0.243115894998791" "0.334749538983057" "0.426383182967323"
"0.2 - 0.3" "4" "0.249406498148808" "0.342658462707468" "0.435910427266128"
"0.3 - 0.4" "1" "0.207048478910089" "0.290951334687208" "0.374854190464326"
"0.3 - 0.4" "2" "0.291092853306462" "0.376793028062772" "0.462493202819082"
"0.3 - 0.4" "3" "0.364522963610106" "0.453859722978007" "0.543196482345907"
"0.3 - 0.4" "4" "0.379315682712162" "0.468564960860176" "0.557814239008191"
"0.4 - 0.5" "1" "0.198210750056473" "0.305453618483043" "0.412696486909614"
"0.4 - 0.5" "2" "0.319757679628244" "0.428232767693948" "0.536707855759652"
"0.4 - 0.5" "3" "0.408532197432527" "0.520421855857714" "0.6323115142829"
"0.4 - 0.5" "4" "0.438489526825018" "0.552677456075914" "0.66686538532681"
"0.5 - 0.6" "1" "-0.0960642568681445" "0.105357792327269" "0.306779841522682"
"0.5 - 0.6" "2" "0.220276856636898" "0.435917160137629" "0.651557463638361"
"0.5 - 0.6" "3" "0.366992915937494" "0.598106422127567" "0.829219928317639"
"0.5 - 0.6" "4" "0.392166238120789" "0.616995286826085" "0.841824335531381"
"0.6 - 0.7" "1" "-0.159472027077575" "0.135956911226019" "0.431385849529613"
"0.6 - 0.7" "2" "0.287627251754358" "0.577613856470664" "0.867600461186971"
"0.6 - 0.7" "3" "0.416023952514781" "0.720625467154101" "1.02522698179342"
"0.6 - 0.7" "4" "0.443887596626907" "0.749550842574132" "1.05521408852136"
"0.7 - 0.8" "1" "-0.312200695790269" "0.21051317303218" "0.733227041854629"
"0.7 - 0.8" "2" "0.432855143787147" "0.998980127689975" "1.5651051115928"
"0.7 - 0.8" "3" "0.559237648538882" "1.13104175402792" "1.70284585951696"
"0.7 - 0.8" "4" "0.521109034645551" "1.11329797989536" "1.70548692514516"
"0.8 - 0.9" "1" "-0.573935710662758" "0.689449789067893" "1.95283528879854"
"0.8 - 0.9" "2" "0.856962171675529" "2.22124683854806" "3.5855315054206"
"0.8 - 0.9" "3" "0.965661392254068" "2.30676360991206" "3.64786582757005"
"0.8 - 0.9" "4" "0.798127098056332" "2.1897591358011" "3.58139117354586"
"0.9 - 1" "1" "4.73779416788413" "8.68813153673145" "12.6384689055788"
"0.9 - 1" "2" "6.10542173841683" "10.5139530638072" "14.9224843891975"
"0.9 - 1" "3" "9.13226984429107" "13.7334250006845" "18.334580157078"
"0.9 - 1" "4" "3.69727420088647" "8.159192219566" "12.6211102382455"


==> figures/x10_data.txt <==
"0 - 0.1" "-4.61334782151311" "-2.49064105591392" "-0.367934290314736"
"0.1 - 0.2" "0.852974178236308" "2.36500673106541" "3.87703928389451"
"0.2 - 0.3" "3.15230692009276" "4.3243455704577" "5.49638422082264"
"0.3 - 0.4" "4.77683301481554" "6.06622646804832" "7.35561992128111"
"0.4 - 0.5" "6.35789102116822" "7.77600346847473" "9.19411591578124"
"0.5 - 0.6" "8.25260159587254" "9.36345451663597" "10.4743074373994"
"0.6 - 0.7" "9.53967467133158" "11.0420272571546" "12.5443798429776"
"0.7 - 0.8" "11.5711281904268" "12.7277229229653" "13.8843176555038"
"0.8 - 0.9" "12.7775762986273" "14.6366699709646" "16.4957636433019"
"0.9 - 1" "12.7087169477036" "18.938598298664" "25.1684796496245"


==> figures/x20_data.txt <==
"0 - 0.2" "-1.1830660835446" "-0.0628171624242577" "1.05743175869609"
"0.2 - 0.4" "4.37230254888788" "5.19528601925301" "6.01826948961815"
"0.4 - 0.6" "7.94383618111489" "8.56972899255535" "9.19562180399581"
"0.6 - 0.8" "11.2035090868426" "11.8848750900599" "12.5662410932773"
"0.8 - 1" "13.7272532422934" "16.7876341348143" "19.8480150273352"


==> figures/z10_data.txt <==
"0 - 0.1" "-6.52940364563067" "-4.48947464982018" "-2.44954565400969"
"0.1 - 0.2" "-1.54862453377072" "0.313847915722067" "2.17632036521485"
"0.2 - 0.3" "1.46411611669767" "3.28516813830208" "5.1062201599065"
"0.3 - 0.4" "3.66637628592363" "5.41255318420762" "7.15873008249161"
"0.4 - 0.5" "5.43141942316709" "7.47118082131871" "9.51094221947033"
"0.5 - 0.6" "8.12569227698381" "9.85907190358241" "11.592451530181"
"0.6 - 0.7" "9.47935681435304" "11.0972193558897" "12.7150818974263"
"0.7 - 0.8" "11.6848617355338" "13.3990283406043" "15.1131949456748"
"0.8 - 0.9" "14.0860273185983" "15.7727387023833" "17.4594500861684"
"0.9 - 1" "18.0580585480167" "19.8590581117559" "21.6600576754951"


==> figures/z20_data.txt <==
"0 - 0.2" "-3.46203820203914" "-2.08781336704906" "-0.713588532058973"
"0.2 - 0.4" "3.10528294310971" "4.34886066125485" "5.59243837939999"
"0.4 - 0.6" "7.58986066196073" "8.66512636245056" "9.7403920629404"
"0.6 - 0.8" "11.2051558978739" "12.248123848247" "13.2910917986201"
"0.8 - 1" "16.676982497112" "17.8158984070696" "18.9548143170272"

